Bayesian deep learning for mapping via auxiliary information: a new era for geostatistics?

For geospatial modelling and mapping tasks, variants of kriging - the spatial interpolation technique developed by South African mining engineer Danie Krige - have long been regarded as the established geostatistical methods. However, kriging and its variants (such as regression kriging, in which auxiliary variables or derivatives of these are included as covariates) are relatively restrictive models and lack capabilities that have been afforded to us in the last decade by deep neural networks. Principal among these is feature learning - the ability to learn filters to recognise task-specific patterns in gridded data such as images. Here we demonstrate the power of feature learning in a geostatistical context, by showing how deep neural networks can automatically learn the complex relationships between point-sampled target variables and gridded auxiliary variables (such as those provided by remote sensing), and in doing so produce detailed maps of chosen target variables. At the same time, in order to cater for the needs of decision makers who require well-calibrated probabilities, we obtain uncertainty estimates via a Bayesian approximation known as Monte Carlo dropout. In our example, we produce a national-scale probabilistic geochemical map from point-sampled assay data, with auxiliary information provided by a terrain elevation grid. Unlike traditional geostatistical approaches, auxiliary variable grids are fed into our deep neural network raw. There is no need to provide terrain derivatives (e.g. slope angles, roughness, etc) because the deep neural network is capable of learning these and arbitrarily more complex derivatives as necessary to maximise predictive performance. We hope our results will raise awareness of the suitability of Bayesian deep learning - and its feature learning capabilities - for large-scale geostatistical applications where uncertainty matters.

==> highlights.txt <==
1. We optimise information extraction from auxiliary variable grids for modelling tasks

2. Our method can replace using 'off-the-shelf' derivatives as geostatistical covariates

3. Our method can replace using clunky covariate selection procedures in modelling tasks

4. Deep covariate-learning appears to recognise sediment flow patterns from terrain texture

5. Our results suggest deep learning will become increasingly important to geostatistics

==> scrapbook.txt <==
We show this to produce very well-calibrated probabilistic predictions. The result is a universally applicable framework for `big data' geostatistical modelling tasks in which interpolation of point-sampled target variables is automatically improved using information from auxiliary variable grids. Our work brings together ideas from the fields of machine learning\cite{krizhevsky2012imagenet, srivastava2014dropout}, remote sensing\cite{zhang2016deep, zhu2017deep} and geostatistics\cite{handcock1993bayesian, pilz2008we}. We hope it will raise awareness of the suitability of Bayesian deep learning for mapping applications where uncertainty matters.

In addition to providing automated feature learning, our end-to-end framework also estimates aleatoric and epistemic uncertainties via Monte Carlo dropout\cite{gal2016dropout} in order to output a well-calibrated predictive distribution. And, our two-branch neural network architecture ensures that neither one of feature learning nor spatial interpolation are achieved at the expense of the other: we achieve feature learning using a branch of stacked convolutional layers, and spatial interpolation using dense layers, which become equivalent to Gaussian Processes --- the same as kriging --- at the limit of infinite width\cite{neal1996priors}.

While deep learning has been well-adopted by the remote sensing community \cite{zhang2016deep, zhu2017deep, li2017estimating, zuo2019deep}

A few previous studies have investigated feature learning for geostatistical applications \cite{padarian2019using, wadoux2019multi, wadoux2019using, kirkwood2020deep}, but the work we present here is the first to bring together all necessary capabilities of a next-generation geostatistical modelling framework. These are: 1) automated feature learning from auxiliary variables grids; 2) simultaneous and uncompromised spatial interpolation, provided by our two branch neural network architecture; and 3)   


Here we build on their strengths to provide `the complete package' for next-generation geostatistical modelling in a universally applicable framework. The approach we present provides 1) automated feature learning from auxiliary variable grids; 2) combines this with uncompromised spatial interpolation using a two-branch neural network architecture and 3) and outputs a well-calibrated predictive distribution. For our example we map stream sediment calcium concentrations in the UK using raw terrain elevation as our gridded auxiliary variable. Our neural network learns its own filters by which to extract information from the terrain grid, and interacts these with location information in order to maximise explanation of the target variable. Our Bayesian approach, using Monte Carlo (MC) dropout\cite{gal2016dropout}, provides well-calibrated uncertainty estimates. We anticipate that Bayesian deep learning, and the feature learning capability that it brings\cite{voulodimos2018deep}, will mark the start of a new feature-learning-based era of geostatistics, and our framework has wider implications for any field in which auxiliary grids or images are available to support interpolation of point-sampled target variables.
